Therapeutic target discovery using Boolean network attractors: improvements of kali

In a previous article, an algorithm for identifying therapeutic targets in Boolean networks modeling pathological mechanisms was introduced. In the present article, the improvements made on this algorithm, named kali, are described. These improvements are i) the possibility to work on asynchronous Boolean networks, ii) a finer assessment of therapeutic targets and iii) the possibility to use multivalued logic. kali assumes that the attractors of a dynamical system, such as a Boolean network, are associated with the phenotypes of the modeled biological system. Given a logic-based model of pathological mechanisms, kali searches for therapeutic targets able to reduce the reachability of the attractors associated with pathological phenotypes, thus reducing their likeliness. kali is illustrated on an example network and used on a biological case study. The case study is a published logic-based model of bladder tumorigenesis from which kali returns consistent results. However, like any computational tool, kali can predict but can not replace human expertise: it is a supporting tool for coping with the complexity of biological systems in the field of drug discovery.

==> bladder_B_therap_1.txt <==
B_therap
--------------------------------------------------------------------------------
Bullet: AKT[0]
Gain: 65.4% --> 89.3%
Physiological basins:
    a_physio1: 89.3%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 10.7%
--------------------------------------------------------------------------------
Bullet: CDC25A[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: EGFR[0]
Gain: 65.4% --> 75.4%
Physiological basins:
    a_physio1: 75.4%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 24.6%
--------------------------------------------------------------------------------
Bullet: FGFR3[1]
Gain: 65.4% --> 74.1%
Physiological basins:
    a_physio1: 74.1%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 25.9%
--------------------------------------------------------------------------------
Bullet: p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: PI3K[0]
Gain: 65.4% --> 86%
Physiological basins:
    a_physio1: 86%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 14%
--------------------------------------------------------------------------------
Bullet: RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Found therapeutic bullets: 9


==> bladder_B_therap_2.txt <==
B_therap
--------------------------------------------------------------------------------
Bullet: AKT[0] ATM_lvl1[0]
Gain: 65.4% --> 86.7%
Physiological basins:
    a_physio1: 86.7%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 13.3%
--------------------------------------------------------------------------------
Bullet: AKT[0] ATM_lvl2[0]
Gain: 65.4% --> 87.7%
Physiological basins:
    a_physio1: 87.7%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 12.3%
--------------------------------------------------------------------------------
Bullet: AKT[0] CDC25A[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: AKT[0] CHEK1_2_lvl1[0]
Gain: 65.4% --> 87.7%
Physiological basins:
    a_physio1: 87.7%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 12.3%
--------------------------------------------------------------------------------
Bullet: AKT[0] CHEK1_2_lvl2[0]
Gain: 65.4% --> 84.8%
Physiological basins:
    a_physio1: 84.8%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 15.2%
--------------------------------------------------------------------------------
Bullet: AKT[0] CyclinE1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: AKT[0] E2F1_lvl2[0]
Gain: 65.4% --> 87.6%
Physiological basins:
    a_physio1: 87.6%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 12.4%
--------------------------------------------------------------------------------
Bullet: AKT[0] E2F3_lvl2[0]
Gain: 65.4% --> 89.1%
Physiological basins:
    a_physio1: 89.1%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 10.9%
--------------------------------------------------------------------------------
Bullet: AKT[0] EGFR[0]
Gain: 65.4% --> 89.8%
Physiological basins:
    a_physio1: 89.8%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 10.2%
--------------------------------------------------------------------------------
Bullet: AKT[0] FGFR3[1]
Gain: 65.4% --> 87.1%
Physiological basins:
    a_physio1: 87.1%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 12.9%
--------------------------------------------------------------------------------
Bullet: AKT[0] MDM2[0]
Gain: 65.4% --> 90.7%
Physiological basins:
    a_physio1: 90.7%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 9.3%
--------------------------------------------------------------------------------
Bullet: AKT[0] p14ARF[0]
Gain: 65.4% --> 89.3%
Physiological basins:
    a_physio1: 89.3%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 10.7%
--------------------------------------------------------------------------------
Bullet: AKT[0] p16INK4a[0]
Gain: 65.4% --> 89.4%
Physiological basins:
    a_physio1: 89.4%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 10.6%
--------------------------------------------------------------------------------
Bullet: AKT[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: AKT[0] PI3K[0]
Gain: 65.4% --> 91%
Physiological basins:
    a_physio1: 91%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 9%
--------------------------------------------------------------------------------
Bullet: AKT[0] PTEN[0]
Gain: 65.4% --> 89.5%
Physiological basins:
    a_physio1: 89.5%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 10.5%
--------------------------------------------------------------------------------
Bullet: AKT[0] RAS[1]
Gain: 65.4% --> 87.3%
Physiological basins:
    a_physio1: 87.3%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 12.7%
--------------------------------------------------------------------------------
Bullet: AKT[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: AKT[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: AKT[0] SPRY[1]
Gain: 65.4% --> 89.6%
Physiological basins:
    a_physio1: 89.6%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 10.4%
--------------------------------------------------------------------------------
Bullet: AKT[0] TP53[0]
Gain: 65.4% --> 88.9%
Physiological basins:
    a_physio1: 88.9%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 11.1%
--------------------------------------------------------------------------------
Bullet: ATM_lvl1[0] CDC25A[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: ATM_lvl1[0] CyclinE1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: ATM_lvl1[0] EGFR[0]
Gain: 65.4% --> 73.4%
Physiological basins:
    a_physio1: 73.4%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 26.6%
--------------------------------------------------------------------------------
Bullet: ATM_lvl1[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: ATM_lvl1[0] PI3K[0]
Gain: 65.4% --> 83.7%
Physiological basins:
    a_physio1: 83.7%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 16.3%
--------------------------------------------------------------------------------
Bullet: ATM_lvl1[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: ATM_lvl1[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: ATM_lvl2[0] CDC25A[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: ATM_lvl2[0] CyclinE1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: ATM_lvl2[0] EGFR[0]
Gain: 65.4% --> 75.3%
Physiological basins:
    a_physio1: 75.3%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 24.7%
--------------------------------------------------------------------------------
Bullet: ATM_lvl2[0] FGFR3[1]
Gain: 65.4% --> 71.2%
Physiological basins:
    a_physio1: 71.2%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 28.8%
--------------------------------------------------------------------------------
Bullet: ATM_lvl2[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: ATM_lvl2[0] PI3K[0]
Gain: 65.4% --> 86%
Physiological basins:
    a_physio1: 86%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 14%
--------------------------------------------------------------------------------
Bullet: ATM_lvl2[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: ATM_lvl2[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] CHEK1_2_lvl1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] CHEK1_2_lvl2[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] CyclinA[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] CyclinD1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] CyclinE1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] E2F1_lvl1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] E2F1_lvl2[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] E2F3_lvl1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] E2F3_lvl2[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] EGFR[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] FGFR3[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] MDM2[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] p14ARF[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] p16INK4a[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] p16INK4a[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 0%
    a_physio2: 100%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] PI3K[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] PTEN[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] RAS[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] SPRY[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CDC25A[0] TP53[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl1[0] CyclinE1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl1[0] EGFR[0]
Gain: 65.4% --> 72.6%
Physiological basins:
    a_physio1: 72.6%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 27.4%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl1[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl1[0] PI3K[0]
Gain: 65.4% --> 85.5%
Physiological basins:
    a_physio1: 85.5%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 14.5%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl1[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl1[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl2[0] CyclinE1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl2[0] EGFR[0]
Gain: 65.4% --> 73.1%
Physiological basins:
    a_physio1: 73.1%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 26.9%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl2[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl2[0] PI3K[0]
Gain: 65.4% --> 79.5%
Physiological basins:
    a_physio1: 79.5%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 20.5%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl2[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CHEK1_2_lvl2[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinA[0] CyclinE1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinA[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinA[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinA[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinD1[0] CyclinE1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinD1[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinD1[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinD1[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] E2F1_lvl1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] E2F1_lvl2[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] E2F3_lvl1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] E2F3_lvl2[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] EGFR[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] FGFR3[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] MDM2[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] p14ARF[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] p16INK4a[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] p16INK4a[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 0%
    a_physio2: 100%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] PI3K[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] PTEN[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] RAS[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] SPRY[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: CyclinE1[0] TP53[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F1_lvl1[0] E2F3_lvl1[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F1_lvl1[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F1_lvl1[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F1_lvl1[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F1_lvl2[0] EGFR[0]
Gain: 65.4% --> 77.5%
Physiological basins:
    a_physio1: 77.5%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 22.5%
--------------------------------------------------------------------------------
Bullet: E2F1_lvl2[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F1_lvl2[0] PI3K[0]
Gain: 65.4% --> 88.3%
Physiological basins:
    a_physio1: 88.3%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 11.7%
--------------------------------------------------------------------------------
Bullet: E2F1_lvl2[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F1_lvl2[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F3_lvl1[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F3_lvl1[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F3_lvl1[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F3_lvl2[0] EGFR[0]
Gain: 65.4% --> 78.7%
Physiological basins:
    a_physio1: 78.7%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 21.3%
--------------------------------------------------------------------------------
Bullet: E2F3_lvl2[0] FGFR3[1]
Gain: 65.4% --> 71.1%
Physiological basins:
    a_physio1: 71.1%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 28.9%
--------------------------------------------------------------------------------
Bullet: E2F3_lvl2[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F3_lvl2[0] PI3K[0]
Gain: 65.4% --> 86.6%
Physiological basins:
    a_physio1: 86.6%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 13.4%
--------------------------------------------------------------------------------
Bullet: E2F3_lvl2[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F3_lvl2[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: E2F3_lvl2[0] SPRY[1]
Gain: 65.4% --> 70.5%
Physiological basins:
    a_physio1: 70.5%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 29.5%
--------------------------------------------------------------------------------
Bullet: EGFR[0] FGFR3[1]
Gain: 65.4% --> 72.9%
Physiological basins:
    a_physio1: 72.9%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 27.1%
--------------------------------------------------------------------------------
Bullet: EGFR[0] GRB2[0]
Gain: 65.4% --> 81.9%
Physiological basins:
    a_physio1: 81.9%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 18.1%
--------------------------------------------------------------------------------
Bullet: EGFR[0] MDM2[0]
Gain: 65.4% --> 77%
Physiological basins:
    a_physio1: 77%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 23%
--------------------------------------------------------------------------------
Bullet: EGFR[0] p14ARF[0]
Gain: 65.4% --> 76.3%
Physiological basins:
    a_physio1: 76.3%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 23.7%
--------------------------------------------------------------------------------
Bullet: EGFR[0] p16INK4a[0]
Gain: 65.4% --> 78.6%
Physiological basins:
    a_physio1: 78.6%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 21.4%
--------------------------------------------------------------------------------
Bullet: EGFR[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: EGFR[0] PI3K[0]
Gain: 65.4% --> 86.7%
Physiological basins:
    a_physio1: 86.7%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 13.3%
--------------------------------------------------------------------------------
Bullet: EGFR[0] PTEN[0]
Gain: 65.4% --> 76.7%
Physiological basins:
    a_physio1: 76.7%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 23.3%
--------------------------------------------------------------------------------
Bullet: EGFR[0] RAS[1]
Gain: 65.4% --> 74.6%
Physiological basins:
    a_physio1: 74.6%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 25.4%
--------------------------------------------------------------------------------
Bullet: EGFR[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: EGFR[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: EGFR[0] SPRY[1]
Gain: 65.4% --> 79.8%
Physiological basins:
    a_physio1: 79.8%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 20.2%
--------------------------------------------------------------------------------
Bullet: EGFR[0] TP53[0]
Gain: 65.4% --> 75.5%
Physiological basins:
    a_physio1: 75.5%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 24.5%
--------------------------------------------------------------------------------
Bullet: FGFR3[1] GRB2[0]
Gain: 65.4% --> 78.7%
Physiological basins:
    a_physio1: 78.7%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 21.3%
--------------------------------------------------------------------------------
Bullet: FGFR3[1] MDM2[0]
Gain: 65.4% --> 72.1%
Physiological basins:
    a_physio1: 72.1%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 27.9%
--------------------------------------------------------------------------------
Bullet: FGFR3[1] p16INK4a[0]
Gain: 65.4% --> 70.8%
Physiological basins:
    a_physio1: 70.8%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 29.2%
--------------------------------------------------------------------------------
Bullet: FGFR3[1] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: FGFR3[1] PI3K[0]
Gain: 65.4% --> 84.1%
Physiological basins:
    a_physio1: 84.1%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 15.9%
--------------------------------------------------------------------------------
Bullet: FGFR3[1] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: FGFR3[1] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: FGFR3[1] SPRY[1]
Gain: 65.4% --> 75.5%
Physiological basins:
    a_physio1: 75.5%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 24.5%
--------------------------------------------------------------------------------
Bullet: MDM2[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: MDM2[0] PI3K[0]
Gain: 65.4% --> 85.6%
Physiological basins:
    a_physio1: 85.6%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 14.4%
--------------------------------------------------------------------------------
Bullet: MDM2[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: MDM2[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: MDM2[0] SPRY[1]
Gain: 65.4% --> 71.7%
Physiological basins:
    a_physio1: 71.7%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 28.3%
--------------------------------------------------------------------------------
Bullet: p14ARF[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p14ARF[0] PI3K[0]
Gain: 65.4% --> 87.3%
Physiological basins:
    a_physio1: 87.3%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 12.7%
--------------------------------------------------------------------------------
Bullet: p14ARF[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p14ARF[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p16INK4a[0] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p16INK4a[1] p21CIP[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 0%
    a_physio2: 100%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p16INK4a[0] PI3K[0]
Gain: 65.4% --> 85%
Physiological basins:
    a_physio1: 85%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 15%
--------------------------------------------------------------------------------
Bullet: p16INK4a[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p16INK4a[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p16INK4a[1] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 0%
    a_physio2: 100%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p21CIP[1] PI3K[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p21CIP[1] PTEN[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p21CIP[1] RAS[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p21CIP[1] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p21CIP[1] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p21CIP[1] SPRY[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: p21CIP[1] TP53[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: PI3K[0] PTEN[0]
Gain: 65.4% --> 88.3%
Physiological basins:
    a_physio1: 88.3%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 11.7%
--------------------------------------------------------------------------------
Bullet: PI3K[0] RAS[1]
Gain: 65.4% --> 81%
Physiological basins:
    a_physio1: 81%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 19%
--------------------------------------------------------------------------------
Bullet: PI3K[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: PI3K[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: PI3K[0] SPRY[1]
Gain: 65.4% --> 86%
Physiological basins:
    a_physio1: 86%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 14%
--------------------------------------------------------------------------------
Bullet: PI3K[0] TP53[0]
Gain: 65.4% --> 85.3%
Physiological basins:
    a_physio1: 85.3%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 14.7%
--------------------------------------------------------------------------------
Bullet: PTEN[0] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: PTEN[0] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: RAS[1] RB1[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: RAS[1] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: RB1[1] RBL2[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: RB1[1] SPRY[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: RB1[1] TP53[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: RBL2[1] SPRY[1]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Bullet: RBL2[1] TP53[0]
Gain: 65.4% --> 100%
Physiological basins:
    a_physio1: 100%
    a_physio2: 0%
    a_physio3: 0%
Pathological basins:
    a_patho1: 0%
--------------------------------------------------------------------------------
Found therapeutic bullets: 174


==> bladder_equations.txt <==

#### readouts ##################################################################

Proliferation=CyclinE1 || CyclinA

GrowthArrest=p21CIP || RB1 || RBL2

Apoptosis=TP53 || E2F1_lvl2

#### equations #################################################################

AKT=PI3K

ATM_lvl1=DNAdamage && !E2F1_lvl1 && !E2F1_lvl2

ATM_lvl2=(E2F1_lvl1 || E2F1_lvl2) && DNAdamage

CDC25A=!CHEK1_2_lvl1 && !CHEK1_2_lvl2 && !RBL2 && (E2F1_lvl1 || E2F1_lvl2 || E2F3_lvl1 || E2F3_lvl2)

CHEK1_2_lvl1=(ATM_lvl1 || ATM_lvl2) && !E2F1_lvl1 && !E2F1_lvl2

CHEK1_2_lvl2=(E2F1_lvl1 || E2F1_lvl2) && (ATM_lvl1 || ATM_lvl2)

CyclinA=!RBL2 && !p21CIP && CDC25A && (E2F1_lvl1 || E2F1_lvl2 || E2F3_lvl1 || E2F3_lvl2)

CyclinD1=(RAS || AKT) && !p16INK4a && !p21CIP

CyclinE1=!RBL2 && !p21CIP && CDC25A && (E2F1_lvl1 || E2F1_lvl2 || E2F3_lvl1 || E2F3_lvl2)

E2F1_lvl1=!RB1 && !RBL2 && (((!CHEK1_2_lvl2 || !ATM_lvl2) && (RAS || E2F3_lvl1 || E2F3_lvl2)) || (CHEK1_2_lvl2 && ATM_lvl2 && !RAS && E2F3_lvl1))

E2F1_lvl2=!RBL2 && !RB1 && ATM_lvl2 && CHEK1_2_lvl2 && (RAS || E2F3_lvl2)

E2F3_lvl1=!RB1 && !CHEK1_2_lvl2 && RAS

E2F3_lvl2=!RB1 && CHEK1_2_lvl2 && RAS

EGFR=(EGFRstimulus || SPRY) && !FGFR3 && !GRB2

FGFR3=!EGFR && FGFR3stimulus && !GRB2

GRB2=(FGFR3 && !GRB2 && !SPRY) || EGFR

MDM2=(TP53 || AKT) && !p14ARF && !ATM_lvl1 && !ATM_lvl2 && !RB1

p14ARF=E2F1_lvl1 || E2F1_lvl2

p16INK4a=GrowthInhibitors && !RB1

p21CIP=!CyclinE1 && (GrowthInhibitors || TP53) && !AKT

PI3K=GRB2 && RAS && !PTEN

PTEN=TP53

RAS=EGFR || FGFR3 || GRB2

RB1=!CyclinD1 && !CyclinE1 && !p16INK4a && !CyclinA

RBL2=!CyclinD1 && !CyclinE1

SPRY=RAS

TP53=!MDM2 && (((ATM_lvl1 || ATM_lvl2) && (CHEK1_2_lvl1 || CHEK1_2_lvl2)) || E2F1_lvl2)


==> example_equations.txt <==

do=do

factory=factory

energy=factory || (energy && !task)

locker=!energy

releaser=do

sequester=!releaser

activator=do && !locker

effector=activator && !sequester

task=effector

